Deleting to Structured Trees

We consider a natural variant of the well-known Feedback Vertex Set problem, namely the problem of deleting a small subset of vertices or edges to a full binary tree. This version of the problem is motivated by real-world scenarios that are best modeled by full binary trees. We establish that both versions of the problem are NP-hard, which stands in contrast to the fact that deleting edges to obtain a forest or a tree is equivalent to the problem of finding a minimum cost spanning tree, which can be solved in polynomial time. We also establish that both problems are FPT by the standard parameter.

==> figures/document.json <==
{"_class":"document","do_objectID":"AFE0A75B-ACFF-4CEB-B5DB-2F1E6693F89B","assets":{"_class":"assetCollection","colors":[],"gradients":[],"imageCollection":{"_class":"imageCollection","images":{}},"images":[]},"colorSpace":0,"currentPageIndex":1,"foreignLayerStyles":[],"foreignSymbols":[],"foreignTextStyles":[],"layerStyles":{"_class":"sharedStyleContainer","objects":[]},"layerSymbols":{"_class":"symbolContainer","objects":[]},"layerTextStyles":{"_class":"sharedTextStyleContainer","objects":[]},"pages":[{"_class":"MSJSONFileReference","_ref_class":"MSImmutablePage","_ref":"pages\/F1D5FF3D-C657-4BD8-AD28-D4EDC6286EC6"},{"_class":"MSJSONFileReference","_ref_class":"MSImmutablePage","_ref":"pages\/7DE616AD-5BDD-4D2A-BE05-C2FCFFC15C7B"},{"_class":"MSJSONFileReference","_ref_class":"MSImmutablePage","_ref":"pages\/766C4CCE-DF75-4B6E-8E54-62835335C1EC"}]}

==> figures/meta.json <==
{"commit":"a9a8e0cffcaebe58914746cb1ab8f707ba873565","pagesAndArtboards":{"F1D5FF3D-C657-4BD8-AD28-D4EDC6286EC6":{"name":"Shadow Variable Gadget","artboards":{"16F46C9D-19A4-4A89-8B14-90409E6D9E73":{"name":"States"},"749BA88F-F67E-4ED3-9B01-CEF1C9419BEA":{"name":"Baseline"}}},"766C4CCE-DF75-4B6E-8E54-62835335C1EC":{"name":"MCIS Reduction","artboards":{}},"7DE616AD-5BDD-4D2A-BE05-C2FCFFC15C7B":{"name":"Main Variable Gadget","artboards":{}}},"version":105,"fonts":["Charter-Roman"],"compatibilityVersion":99,"app":"com.bohemiancoding.sketch3","autosaved":0,"variant":"NONAPPSTORE","created":{"commit":"a9a8e0cffcaebe58914746cb1ab8f707ba873565","appVersion":"51.3","build":57544,"app":"com.bohemiancoding.sketch3","compatibilityVersion":99,"version":105,"variant":"NONAPPSTORE"},"saveHistory":["NONAPPSTORE.57544"],"appVersion":"51.3","build":57544}

==> figures/user.json <==
{"document":{"pageListHeight":110,"exportableLayerSelection":["B14B41F2-0AE4-414E-A1C2-EC8C2DD49A4E"]},"7DE616AD-5BDD-4D2A-BE05-C2FCFFC15C7B":{"scrollOrigin":"{528, 131}","zoomValue":0.3545749222667545},"766C4CCE-DF75-4B6E-8E54-62835335C1EC":{"scrollOrigin":"{731, 481}","zoomValue":1},"F1D5FF3D-C657-4BD8-AD28-D4EDC6286EC6":{"scrollOrigin":"{-278, -3771}","zoomValue":2.100980809034427}}
